NMPC-based Unified Posture Manipulation and Thrust Vectoring for Fault Recovery

Multi-rotors face significant risks, as actuator failures at high altitudes can easily result in a crash and the robot's destruction. Therefore, rapid fault recovery in the event of an actuator failure is necessary for the fault-tolerant and safe operation of unmanned aerial robots. In this work, we present a fault recovery approach based on the unification of posture manipulation and thrust vectoring. The key contributions of this work are: 1) Derivation of two flight dynamics models (high-fidelity and reduced-order) that capture posture control and thrust vectoring. 2) Design of a controller based on Nonlinear Model Predictive Control (NMPC) and demonstration of fault recovery in simulation using a high-fidelity model of the Multi-Modal Mobility Morphobot (M4) in Simscape.

==> unused.txt <==

% { \color{red}
% \section{From Ioannis' paper}

% The robot is composed of thirteen rigid bodies (one main body, three linkages per arm) with three joints per arm. In this paper, we derive a simplified model of the robot by neglecting the inertia of the 4 arms and only allowing abductive rotation ($\varphi_1$) and mediolateral rotation ($\varphi_2$) of the arms. This leads to a $6$ degree of freedom model (three translational coordinates and three rotational coordinates) subject to two shape inputs ($\varphi_1$ and $\varphi_2$) which determine the robot configuration. The robot can control its global thrust vector by setting the force at each of the thrusters independently. The four thruster values are denoted by $T_1, T_2, T_3, T_4$ and are numbered, in order, from front right, front left, rear right, and rear left. The shape inputs ($\varphi_1$ and $\varphi_2$), thrust inputs ($T_i$), and dimensions of the robot ($h,w,l,d$) can be seen in Fig.~\ref{fig:fbd} and are used in our subsequent derivations. Note that we have not allowed each arm to rotate independently, but this can easily be incorporated into future work. 

% To derive the dynamical equations of motion we consider the robotic system as a set of massed components. For each $j$-th massed body, $m_j$ denotes the mass, $\hat{I}_j \in \mathbb{R}^{3 \times 3}$ is the principal inertia matrix, $\bm p_j \in \mathbb{R}^{3}$, $\bm v_j \in \mathbb{R}^{3}$ is the inertial position and velocity vectors, respectively, and $\boldsymbol{\omega}_j \in \mathbb{R}^{3}$ is the angular velocity vector defined in the body frame of the $j$-th massed component. Furthermore, let $\bm g \in \mathbb{R}^{3}$ be the gravitational acceleration vector defined in the inertial frame. Then, the Lagrangian $\mathcal{L}$ can be written as the sum of the total kinetic and potential energy in the system:
% %
% \begin{equation}
%     \mathcal{L} = \frac{1}{2}\sum_{j}  \left( m_j \bm v_j^\top \bm v_j  + \boldsymbol{\omega}_j^\top \hat I_j  \boldsymbol{\omega}_j \right) - m_j \bm p_j^\top \bm g,
% \label{eq:energy}
% \end{equation}
% %
% where the first two terms are the linear and angular kinetic energy, while the last term is the potential energy. 

% Let $\bm q \in \mathbb{R}^{6}$ be the generalized coordinates of the system, which consist of the body's 6 DOF (position and orientation). The orientation of the body frame of the robot relative to the inertial frame is represented by $xyz$ Euler angles: roll ($\phi$), pitch ($\theta$), and yaw ($\psi$). The equation of motion can then be derived using the Euler-Lagrangian formulation as follows:
% %
% \begin{equation}
%     \frac{d}{dt} \left( \frac{ \partial \mathcal{L} }{ \partial \dot{\bm q} } \right) - \frac{ \partial \mathcal{L} }{ \partial\bm q } = \bm u_{g} + \sum_{k} \bm u_{j,k} + \bm u_{w,k} + \bm u_{t,k},
% \label{eq:eom}
% \end{equation}
% %
% where $\bm u_{j,k}$ and $\bm u_{w,k}$ are the generalized joint torques and wheel traction forces acting on the $k$-th arm, respectively, and $\bm u_{t,k}$ and $\bm u_{g}$ are the generalized thruster and ground contact forces. The model given by Eq.~\ref{eq:eom} is highly generic. It can be used to model crawling motions, quadrupedal configurations, wheeled motion, as well as aerial locomotion. The ground forces are applied to each arm as well as the lower face of the body. The ground reaction forces are modeled using the Stribeck friction model and the compliant ground model from \cite{armstrong1990stick}. The compliant ground model simply models the ground using springs and dampers with large stiffness and damping coefficients to calculate the normal forces. Note that, for the dynamical model used in this paper, we neglect the joint torques since we assume the shape inputs directly modify the configuration. 

% Following the above procedure to derive the dynamical model leads to a $12$ dimensional state space $x = \left[\boldsymbol{p}^\top,\boldsymbol{R}^\top,\boldsymbol{v}^\top,\boldsymbol{\omega}^\top\right]^\top\in\mathbb{R}^{12}$, where $\boldsymbol{p}$ is the position of the robot center of mass in the inertial frame, $\boldsymbol{R}$ is the orientation of the robot relative to the inertial frame (expressed as a vector of $xyz$ Euler angles), $\boldsymbol{v}$ is the absolute velocity of the robot in the inertial frame, and $\boldsymbol{\omega}$ is the angular velocity of the robot expressed in the body frame. Equation~\ref{eq:eom} can hence be written in the following state-space form,
% %
% \begin{equation}
% \dot x = f(x,u),
%     \label{eq:state-space}
% \end{equation}
% %
% where $x$ and $u$ denote the state and input vectors. The input vector $u = \left[T_1,T_2,T_3,T_4,\varphi_1,\varphi_2\right]^\top\in\mathbb{R}^6$ embodies thruster inputs and shape inputs (or joint actions) as given in Eq.~\ref{eq:eom}. The nonlinear term $f$ embodies all model terms, including gravity, inertial, and Coriolis matrices, shown in Eq.~\ref{eq:eom}. 

% Using this dynamical model, we apply the direct collocation method to resolve the trajectory generation problem for bounding flight through dynamic posture control and thrust vectoring. 
% }

